Twitter Bots Influence on the Russo-Ukrainian War During the 2022 Italian General Elections

In February 2022, Russia launched a full-scale invasion of Ukraine. This event had global repercussions, especially on the political decisions of European countries. As expected, the role of Italy in the conflict became a major campaign issue for the Italian General Election held on 25 September 2022. Politicians frequently use Twitter to communicate during political campaigns, but bots often interfere and attempt to manipulate elections. Hence, understanding whether bots influenced public opinion regarding the conflict and, therefore, the elections is essential. In this work, we investigate how Italian politics responded to the Russo-Ukrainian conflict on Twitter and whether bots manipulated public opinion before the 2022 general election. We first analyze 39,611 tweets of six major political Italian parties to understand how they discussed the war during the period February-December 2022. Then, we focus on the 360,823 comments under the last month's posts before the elections, discovering around 12% of the commenters are bots. By examining their activities, it becomes clear they both distorted how war topics were treated and influenced real users during the last month before the elections.

==> Struttura.txt <==
Struttura:

- Abstract      (COMPLETE)

- Introduction: 
    - Existance Ukraine War
    - Elections in Italy 
    - I bot cosa hanno fatto? Hanno dato influenza nel pensiero degli italiani?
    - Description paper structure
    
- Related works: 
    2 parts:
        - Social Network analysis and Twitter Sentiment analysis: Arab springs, Covid19 go eat a bat, State of the art OSM analysis
        - Botometer Indiana University, Bot classification on Twitter
    (DA RIFARE: Troppo distanti) - References politics and Twitter (sì arab springs, elezioni spagna e guerra)
                                 - Influenza dei bot nella politica e Twitter (social networks) (lavori con Botometer)
                                 
- Dataset creation:
    - 6 blocks
    - tabella riassuntiva/stats with likes and retweets
    
- Analysis:
    - Analisi dei politici di come hanno parlato della guerra
    	(Word clouds per i tweet dei partiti) (FATTO)
    	(Spider graphs per i tweet dei politici) (FATTO) #Non messi per questioni di spazio
    	(Trends 'Russia' 'Ucraina' per i partiti) (FATTO)
    - Bot impact:
    	- Demografic dei bots:
    		- How many bots?
    		(Percentuale Bots che hanno risposto nel mese di campagna elettorale) (FATTO)
    		- Which bots?
    		(Tipologie di Bots) (FATTO)
    		- How they are distributed?
    		(Eulero Intersection sets) (FATTO)
    		
	- Bots influence:
		A. Spider Graphs on all the replies
		(Spider graph Real scenario) (FATTO)
		B. Spider Graphs only on real user replies
		(Spider Graphs No Bots sceario) (FATTO)
		
		Temporal analysis
		Slope plots intervallo di tre giorni (sia bots che real), keys studies no plots
		(Slope graphs bots and real) (DA FARE)
		
- Discussion and limitation:
	- Cosa abbiamo capito?
	- Quali limitazioni? Botometer etc. (See other works)
	
- Future works and conclusions

Analisi fatte:							
- Word clouds per i tweet dei partiti									
- Trends 'Russia' 'Ucraina' per i partiti						
- Spider graphs per i tweet dei politici
- Percentuale Bots che hanno risposto nel mese di campagna elettorale
- Tipologie di Bots
- Spider graph Real scenario
- Spider Graphs No Bots sceario
- Eulero Intersection sets
- Slope Graphs (Bots)
- Word clouds Bots

